Detecting transitions between collective motion regimes using functional hypothesis test of the time-varying persistence homology

In a system of many similar self-propelled entities such as flocks of birds, fish school, cells and molecules, the interactions with neighbors can lead to a "coherent state", meaning the formation of visually compelling aggregation patterns due to the local adjustment of speed and direction. In this study, we explore one of the open questions that arise in studying collective patterns. When such entities, considered here as particles, tend to assume a coherent state beginning from an incoherent (random) state, what is the time interval for the transition? Also, how do model parameters affect this transition time interval? Given the observations of particle migration over a given time period as a point cloud data sampled at discrete time points, we use Topological Data Analysis, specifically persistent homology, to infer the transition time interval in which the particles undergo regime change. The topology of the particle configuration at any given time instance is captured by the persistent homology specifically Persistence Landscapes. We localize (in time) when such a transition happens by conducting the statistical significance tests namely functional hypothesis tests on persistent homology outputs corresponding to subsets of the time evolution. This process is validated on a known collective behavior model of the self-propelled particles with the regime transitions triggered by changing the model parameters in time. As an application, the developed technique was ultimately used to describe the transition in cellular movement from a disordered state to collective motion when the environment was altered.

==> fig/Test_statistic.csv <==
idx,Time_steps,Parametric,Non_parametric,alpha,beta
1,500,15.0860701976853,44999,0.24,0.009
2,1000,9.27776105467152,36838,0.24,0.009
3,1500,8.03443271476404,34829,0.24,0.009
4,2000,5.16059473998242,30640,0.24,0.009
5,2500,13.8101238889874,42212,0.24,0.009
6,3000,11.7623688836079,39800,0.24,0.009
7,3500,9.13055571488708,36096,0.24,0.009
8,4000,7.83698937036531,32680,0.24,0.009
9,4500,18.745099670579,45150,0.09,0.024
10,5000,2.55309012651092,25994,0.09,0.024
11,5500,3.18760662370992,27354,0.09,0.024
12,6000,2.11048293793387,24973,0.09,0.024
13,6500,2.48068009350463,25983,0.09,0.024
14,7000,2.24069024827444,25648,0.09,0.024
15,7500,2.17370656520158,23953,0.09,0.024
16,8000,2.36237422641318,26096,0.09,0.024


==> fig/test-test.csv <==
Time_frame,PL,Test_stat
0,0.066876399,3.444672439
1000,0.051038537,2.517338712
2000,0.014033249,1.797068638
3000,0.039249687,1.277072314
4000,0.027552557,3.308454641
5000,0.03293459,1.373746579
6000,0.043137374,0.976254951
7000,0.012843093,1.175288935
8000,0.03521324,3.190124499
9000,0.026217931,1.948908996
10000,0.027051066,1.737599191


==> fig/test.csv <==
Time_frame,PL,Test_stat
0,0.066876399,3.444672439
1000,0.051038537,2.517338712
2000,0.014033249,1.797068638
3000,0.039249687,1.277072314
4000,0.027552557,3.308454641
5000,0.03293459,1.373746579
6000,0.043137374,0.976254951
7000,0.012843093,1.175288935
8000,0.03521324,3.190124499
9000,0.026217931,1.948908996
10000,0.027051066,1.737599191

